Modeling High-order Interactions across Multi-interests for Micro-video Recommendation

Personalized recommendation system has become pervasive in various video platform. Many effective methods have been proposed, but most of them didn't capture the user's multi-level interest trait and dependencies between their viewed micro-videos well. To solve these problems, we propose a Self-over-Co Attention module to enhance user's interest representation. In particular, we first use co-attention to model correlation patterns across different levels and then use self-attention to model correlation patterns within a specific level. Experimental results on filtered public datasets verify that our presented module is useful.

==> reference.txt <==
\bibitem[{Xin(2016)}]{a}
Xin Dong; Lei Yu; Zhonghuo Wu; Yuxia Sun; Lingfeng Yuan; Fangxi Zhang.
\newblock 2016.
\newblock A Hybrid Collaborative Filtering Model with Deep Structure for Recommender Systems.
\newblock In {\em AAAI}.

\bibitem[{Zhongqi(2014)}]{content}
Zhongqi Lu; Zhicheng Dou; Jianxun Lian; Xing Xie; and Qiang Yang.
\newblock 2014.
\newblock Content-Based Collaborative Filtering for News Topic Recommendation.
\newblock In {\em AAAI}.

\bibitem[{Ferracani, A.}]{item}
Ferracani, A.; Pezzatini, D.; Bertini, M.; DelBimbo, A.
\newblock Item-based video recommendation:An hybrid approach considering human factors.
\newblock In {\em ACM}.

\bibitem[{Yongqi Li(2019)}]{routing}
Yongqi Li; Meng Liu; Jianhua Yin; Chaoran Cui; Xin-ShunXu; Liqiang Nie.
\newblock Routing Micro-videos via A Temporal Graph-guided Recommendation System.
\newblock In {\em ACM}.

\bibitem[\protect\citeauthoryear{Chang Zhou}{2018}]{atrank}
Chang Zhou; Jinze Bai; Junshuai Song; Xiaofei Liu; Zhengchao Zhao.
\newblock An attention-based user behavior modeling framework for recommendation.
\newblock In {\em AAAI}. 

\bibitem[\protect\citeauthoryear{Xiangnan He}{2017}]{ncf}
Xiangnan He; Lizi Liao; Hanwang Zhang; Liqiang Nie; Xia Hu; Tat-SengChua.
\newblock Neural collaborative filtering.
\newblock In {\em ACM}. 

\bibitem[\protect\citeauthoryear{Xusong Chen}{2018}]{thacil}
Xusong Chen; Dong Liu; Zheng-Jun Zha; Wengang Zhou; Zhiwei Xiong; YanLi.
\newblock Temporal hierarchical attention at category and item-level for micro-video click-through prediction.
\newblock In {\em ACM}. 

\bibitem[\protect\citeauthoryear{Zhang}{2020}]{titling}
Zhang Shengyu; Tan Ziqi; Zhao Zhou; Yu Jin; Kuang Kun; Jiang Tan; Zhou Jingren; Yang Hongxia; Wu Fei.
\newblock Comprehensive Information Integration Modeling Framework for Video Titling.
\newblock In {\em SIGKDD}.

\bibitem[\protect\citeauthoryear{Zhang}{2020}]{poet}
Zhang Shengyu; Tan Ziqi; Yu Jin; Zhao Zhou; Kuang Kun; Liu Jie;Zhou Jingren; Yang Hongxia; Wu Fei.
\newblock Poet: Product-oriented video captioner for E-commerce.
\newblock In {\em ACM'MM}.

\bibitem[\protect\citeauthoryear{Lu}{2020}]{future}
Lu Yujie; Zhang Shengyu; Huang Yingxuan; Wang Luyao; Yu Xinyao; Zhao Zhou; Wu Fei.
\newblock Future-aware diverse trends framework for recommendation.
\newblock In {\em ACM}.

